Formation of the Musca filament: Evidence for asymmetries in the accretion flow due to a cloud-cloud collision

Context. Dense molecular filaments are ubiquituous in the interstellar medium, yet their internal physical conditions and formation mechanism remain debated. Aims. We study the kinematics and physical conditions in the Musca filament and the Chamaeleon-Musca complex to constrain the physics of filament formation. Methods. We produced CO(2-1) isotopologue maps with the APEX telescope that cut through the Musca filament. We further study a NANTEN2 $^{12}$CO(1-0) map of the Musca cloud and the HI emission of the Chamaeleon-Musca complex. Results. The Musca cloud contains multiple velocity components. Radiative transfer modelling of the CO emission indicates that the Musca filament consists of a cold ($\sim$10 K), dense (n$_{H_2}\sim$10$^4$ cm$^{-3}$) crest, which is best described with a cylindrical geometry. Connected to the crest, a separate gas component at T$\sim$15 K and n$_{H_2}\sim$10$^3$ cm$^{-3}$ is found, the so-called strands. The filament crest has a transverse velocity gradient that is linked to the kinematics of the nearby ambient cloud. Studying the large scale kinematics, we find coherence of the asymmetric kinematics from the 50 pc HI cloud down to the Musca filament. We also report a strong [C$^{18}$O]/[$^{13}$CO] abundance drop by an order of magnitude from the filament crest to the strands over a distance $<$ 0.2 pc in a weak far-ultraviolet (FUV) field. Conclusions. The dense Musca filament crest is a long-lived (several crossing times), dynamic structure that can form stars in the near future because of continuous mass accretion. This mass accretion appears to be triggered by a HI cloud-cloud collision, which bends the magnetic field around dense filaments. This bending of the magnetic field is then responsible for the observed asymmetric accretion scenario of the Musca filament, which is, for instance, seen as a V-shape in the position-velocity (PV) diagram.

==> TODO.txt <==
-> Add response to the referee in pdf format?
-> pay attention to Fig.13: NEED TO BE ADAPTED
-> DISCUSS ROTATION IN MORE DETAIL
-> MENTION C18O FRACTIONATION (EVEN IN CONCLUSION AND/OR ABSTRACT)


EXCUSEER: DELAY

DONE: 1a,b,c 3a,b 4a,b,c,d

1a) quantitative defining of the crest and strand  
   => crest: r_flat: 0.048 pc (MENTION THIS IN THE TEXT)
   => strands: not straightforward function to fit the width, but the column density excess, which is used to define the strands, generally disappears around r = 0.4 pc over the full filament as well as in the average profile for the full filament.

 b) They are differentiated because we propose the strands, crest and ambient cloud are independent entities in the cloud, while striations are the filamentary structures pervading the low-column density part of the cloud. This is also based on the density estimates.

 c) perpendicular to the filament crest (MENTION THIS MORE CLEARLY IN THE PAPER) 

2)
  * 
  *
  *
  *

3)
  a) 
  b) The NANTEN2 cuts at the two APEX regions do not show that much. This is related to the fact that the NANTEN beam barely resolves the APEX maps and the limited resolution. When comparing the spectra at each map, the NANTEN2 12CO(1-0) spectra show a shape similar to the APEX 12CO(2-1) spectra. (CAN ADD FIGURES FOR REFEREE)
  c) correct point of view in Fig. 20 should be adapted (ASK SYLVAIN + MENTION IN TEXT POSSIBLY FACE ON)


Quantitative measure of youth Musca: There is not really one to our knowledge, but the lack of protostars and signs for the onset of fragmentation (Kainulainen et al. 2016) suggest that Musca is still in a stage before star formation has started. It could be questioned in that case if Musca will ever form stars, but based on the study we have carried out and the indications of fragmentation, it is expected that Musca will form stars.

section 4.1, paragraph2: to our knowledge, there is no previous indication of this direction flip in Musca. With the NANTEN 12CO data it is basically impossible to study the kinematics in the crest because of the low angular resolution (the crest is unresolved by the beam) and the fact that 12CO is not appropriate to study the kinematics in the crest.

Adding C18O linewidth maps: not sure if it brings something to the paper (DISCUSS WITH SYLVAIN)

Section 5.1: Is a single column density justified? Because the first goal of Sec. 5.1 is to get a rough idea of the typical density in the line of sight, we would argue yes since changing CO column densities do not have a huge effect (< 30 %) on the resulting density based on RADEX. E.g. because of CO abundance uncertainties it does not seem recommended to immediately start finetuning the parameters only to study the 13CO ratio. In the last part of Sec 5.1, the 3D structure is refined when the observed brightness is taken into account. Here the CO varying column density is particularly important, and it shows that the obtained rough density estimates can provide a consistent 3D geometry Musca, suggesting that the rough density estimate is relatively robust.

On Section 6.2 & 6.6:  We are not directly in favor to combining them. The goal in section 6.2 is to propose a continuous mass accretion scenario to explain the velocity gradient. Sec. 6-3-6.7 are then to discuss the physics that drives this continuous mass accretion and how this is related to filament formation in (Chamaeleon-)Musca. Sec. 6.8 is mainly aimed as a verification that the proposed scenario could work.

Angular momentun deposition: Hacar et al. 2016 could not come to this conclusion seeing they had no information on the velocity gradient across the filament since they worked with single pointings along the Musca filament. With the extra information we obtain from mapping the filament, it is proposed that the observed transonic linewidth shows a good correspondance with the observed magnitude of the velocity gradient.

App. B: expected to vary in that direction because 

